ContextSniper: AntTrail's Token-Efficient Code Memory for Repository-Level Program Repair

Large language model agents can repair real repository issues, but they often spend large context budgets on whole-file reads, broad searches, and long terminal outputs where useful evidence is mixed with irrelevant code and logs. This paper presents ContextSniper, AntTrail's code-repair module for precision evidence selection in repository-level program repair, as part of AntTrail's broader agent-memory engine. AntTrail is available at https://gitcode.com/datagallery/AntTrail. ContextSniper indexes code and action memory at three levels of abstraction, retrieves candidates with a hybrid ranker, filters long tool output through an intention-aware context gate, and returns compact evidence packets while keeping full source recoverable on demand. In matched 50-task-per-condition comparisons, ContextSniper reduces total token use by 51.5% and logged cost by 36.4% for OpenClaw on SWE-bench Lite, and reduces total token use by 40.0% and average interaction rounds by 28.1% for OpenCode on SWE-bench Pro. Submitted-resolution rates differ by one task out of 50 in each host-agent setting. In a separate five-task comparison, ContextSniper outperforms existing memory- and retrieval-augmented generation (RAG)-style integrations in token efficiency. These results suggest that ContextSniper can substantially reduce token and interaction overhead for repository-level repair agents without a measurable loss in repair quality. The evaluation harness is available at https://gitcode.com/lukchiwang/ContextSniper.

==> resource/action-mix.csv <==
method,context_acquisition,other_actions
Baseline,11.4,20.6
ContextSniper,9.2,8.0


==> resource/cross-host-efficiency.csv <==
host,token_reduction,cost_reduction
OpenClaw,51.5,36.4
OpenCode,40.0,19.0


==> resource/memory-system-pilot.csv <==
method,tasks,avg_tokens,avg_tokens_k,resolved,resolved_label,scope,method_id
OpenClaw Baseline,5,730086,730,4,4/5,Django pilot,OpenClaw Baseline
ContextSniper,5,356207,356,4,4/5,Django pilot,ContextSniper
LlamaIndex RAG,5,663708,664,4,4/5,Django pilot,LlamaIndex RAG
TencentDB Memory,5,692218,692,4,4/5,Django pilot,TencentDB Memory
Serena,5,712302,712,4,4/5,Django pilot,Serena
OpenViking,5,765914,766,5,5/5,Django pilot,OpenViking
Letta/MemGPT,5,826432,826,4,4/5,Django pilot,Letta/MemGPT
mem0,5,908994,909,4,4/5,Django pilot,mem0


==> resource/opencode-repo-token-change.csv <==
host,host_id,repo,token_change
OpenCode,2,vuls,-83.2
OpenCode,2,ansible,-51.0
OpenCode,2,NodeBB,-45.6
OpenCode,2,qutebrowser,-30.3
OpenCode,2,openlibrary,-22.6
OpenCode,2,teleport,-20.7
OpenCode,2,element-web,-15.6
OpenCode,2,navidrome,-13.8
OpenCode,2,tutanota,5.3


==> resource/opening-figure-bars.csv <==
host,legacy_avg_tok_m,cs_avg_tok_m,legacy_label,cs_label
OpenClaw,1.356,0.658,1.36M,0.66M
OpenCode,1.883,1.131,1.88M,1.13M


==> resource/per-task-token-usage.csv <==
host,host_id,task_id,legacy_m,context_sniper_m
OpenClaw,0,1,0.156,0.320
OpenClaw,0,2,0.230,0.171
OpenClaw,0,3,0.249,0.196
OpenClaw,0,4,0.284,0.124
OpenClaw,0,5,0.288,0.101
OpenClaw,0,6,0.326,0.163
OpenClaw,0,7,0.347,0.298
OpenClaw,0,8,0.352,0.186
OpenClaw,0,9,0.490,0.472
OpenClaw,0,10,0.503,0.249
OpenClaw,0,11,0.504,0.499
OpenClaw,0,12,0.595,0.478
OpenClaw,0,13,0.606,0.468
OpenClaw,0,14,0.618,0.584
OpenClaw,0,15,0.632,1.596
OpenClaw,0,16,0.643,0.449
OpenClaw,0,17,0.673,0.790
OpenClaw,0,18,0.690,0.782
OpenClaw,0,19,0.696,0.246
OpenClaw,0,20,0.728,0.797
OpenClaw,0,21,0.736,0.513
OpenClaw,0,22,0.769,0.181
OpenClaw,0,23,0.777,0.157
OpenClaw,0,24,0.853,0.549
OpenClaw,0,25,0.881,0.814
OpenClaw,0,26,0.893,0.376
OpenClaw,0,27,0.946,0.482
OpenClaw,0,28,0.965,0.807
OpenClaw,0,29,0.985,0.695
OpenClaw,0,30,1.038,0.234
OpenClaw,0,31,1.051,0.239
OpenClaw,0,32,1.056,0.075
OpenClaw,0,33,1.059,0.443
OpenClaw,0,34,1.148,0.927
OpenClaw,0,35,1.364,0.825
OpenClaw,0,36,1.444,0.698
OpenClaw,0,37,1.445,0.237
OpenClaw,0,38,1.492,0.281
OpenClaw,0,39,1.795,0.717
OpenClaw,0,40,2.024,0.423
OpenClaw,0,41,2.130,1.147
OpenClaw,0,42,2.242,1.869
OpenClaw,0,43,2.297,0.120
OpenClaw,0,44,2.385,1.230
OpenClaw,0,45,3.214,0.321
OpenClaw,0,46,3.625,0.785
OpenClaw,0,47,3.692,1.762
OpenClaw,0,48,4.350,1.060
OpenClaw,0,49,5.084,5.051
OpenClaw,0,50,6.456,0.923
OpenCode,2,1,0.998038,1.678611
OpenCode,2,2,0.973323,0.566676
OpenCode,2,3,8.010577,3.181485
OpenCode,2,4,0.474344,0.366648
OpenCode,2,5,0.918478,1.493042
OpenCode,2,6,23.307113,6.398677
OpenCode,2,7,0.740066,2.835723
OpenCode,2,8,1.369830,1.105732
OpenCode,2,9,3.390697,2.460928
OpenCode,2,10,0.652673,0.455658
OpenCode,2,11,1.395563,1.048890
OpenCode,2,12,0.438925,0.374167
OpenCode,2,13,1.055916,0.807194
OpenCode,2,14,1.077256,1.118619
OpenCode,2,15,0.666383,0.757671
OpenCode,2,16,0.878311,0.822661
OpenCode,2,17,2.231772,2.550264
OpenCode,2,18,2.853854,3.159718
OpenCode,2,19,1.658433,1.388742
OpenCode,2,20,0.770087,0.393362
OpenCode,2,21,0.398678,0.536417
OpenCode,2,22,1.060179,0.248147
OpenCode,2,23,11.467228,1.309859
OpenCode,2,24,0.101970,0.095433
OpenCode,2,25,2.658389,2.374215
OpenCode,2,26,0.622306,0.792946
OpenCode,2,27,2.522085,1.432558
OpenCode,2,28,0.098164,0.094995
OpenCode,2,29,1.518173,1.899841
OpenCode,2,30,4.151956,2.098239
OpenCode,2,31,0.730214,0.939064
OpenCode,2,32,0.756747,0.743340
OpenCode,2,33,2.329391,1.256948
OpenCode,2,34,1.744597,2.344254
OpenCode,2,35,1.193836,0.846590
OpenCode,2,36,2.219072,1.887510
OpenCode,2,37,0.450767,0.516504
OpenCode,2,38,2.710759,1.758714
OpenCode,2,39,0.261380,0.448860
OpenCode,2,40,2.402621,0.998967
OpenCode,2,41,0.913830,0.961839


==> resource/repo-token-change.csv <==
host,host_id,repo,token_change
OpenClaw,0,django,-79.2
OpenClaw,0,sphinx,-77.1
OpenClaw,0,scikit-learn,-74.0
OpenClaw,0,psf,-62.4
OpenClaw,0,sympy,-47.7
OpenClaw,0,pytest,-43.5
OpenClaw,0,mwaskom,-42.2
OpenClaw,0,pylint,-35.0
OpenClaw,0,pydata,-34.3
OpenClaw,0,astropy,-27.9
OpenClaw,0,pallets,-27.8
OpenClaw,0,matplotlib,-12.1


==> resource/retrieval-recall.csv <==
repo,samples,raw_calls,recall_at_1,recall_at_3,recall_at_5
astropy,13,20,30.8,61.5,61.5
django,10,22,50.0,70.0,70.0
matplotlib,6,9,66.7,66.7,66.7
seaborn,21,24,47.6,81.0,81.0
flask,7,9,28.6,71.4,71.4
requests,13,15,61.5,76.9,76.9
xarray,15,18,53.3,66.7,66.7
pylint,7,15,28.6,28.6,42.9
pytest,6,9,66.7,83.3,83.3
sklearn,9,13,66.7,66.7,66.7
sphinx,15,16,46.7,66.7,66.7
sympy,11,18,63.6,81.8,81.8


==> resource/summary-scalars.csv <==
openclaw_tasks,openclaw_token_reduction,openclaw_cost_reduction,openclaw_action_reduction,legacy_resolution_rate,cs_resolution_rate,matched_tasks,token_saving_tasks,token_increase_tasks,legacy_ctx_avg,legacy_other_avg,cs_ctx_avg,cs_other_avg,recall_queries,recall_at1_mean,recall_at3_mean,recall_at5_mean
50,51.5,36.4,46.4,26.0,24.0,50,45,5,11.4,20.6,9.2,8.0,133,50.4,69.9,70.7

